Two Decades of Game Jams

In less than a year's time, March 2022 will mark the twentieth anniversary of the first documented game jam, the Indie Game Jam, which took place in Oakland, California in 2002. Initially, game jams were widely seen as frivolous activities. Since then, they have taken the world by storm. Game jams have not only become part of the day-to-day process of many game developers, but jams are also used for activist purposes, for learning and teaching, as part of the experience economy, for making commercial prototypes that gamers can vote on, and more. Beyond only surveying game jams and the relevant published scientific literature from the last two decades, this paper has several additional contributions. It builds a history of game jams, and proposes two different taxonomies of game jams - a historical and a categorical. In addition, it discusses the definition of game jam and identifies the most active research areas within the game jam community such as the interplay and development with local communities, the study and analysis of game jammers and organisers, and works that bring a critical look on game jams.

==> notes.txt <==
/// section on related movements
Game jams as participatory design. The Demo scene. Jeanette's work on Hackathons

//  Commercial game jam
For example Double Fine's Amnesia Fortnight. There are also companies who's purpose is to get paid for running game jams.


//Game collectives. 
Copenhagen Game Collective started at the Nordic Game Jam. Also look into Kokoromi, KO-OP mode.

// Art
games jams for art or at art events (ArtGame  Weekend, V\&A Jam)

// iteration
Lesson: Learning to Fail

// Famous Game Jam Games
Dark Room Sex Game, B.U.T.T.O.N., 4 minutes and 33 seconds, One Lost Phone, Mushroom 11,  Many famous games have had their start at game jams - Johan Sebastian Joust, Surgeon Simulator, 

// Taxonomy of jams?
Differences in Game Jams?
Time constraint
Created from scratch? 
Theme
Collaborative 
Sharing / Open Source
One or more locations?

\subsection{Online vs Location-based Game Jams}
Covid-19 not with-standing, game jams can large be divided into to 

\subsection{Single-location vs. Multi-location Game Jams}




// History of game jams
Much has been written about the democratisation of game development in popular culture. Game Jams as part of the democratisation of game development.

// teaching and learning
Arya et al.~\cite{Arya2013} 

Game Jams have become popular enough that several books have published devoted entirely to the subject, including Cornish et al.~\cite{Cornish2012}, Kaitila~\cite{Kaitila2012} and Brady~\cite{Brady2011}. Game jams have also become popular among educators and researchers. There is even an academic conference dedicated to research into game jams and familiar movements - The International Conference on Game Jams, Hackathons and Game Creation Events (ICGJ).

 Charity Game Jam, Games 4 Diversity, Games for Change, Game Jam - Sede Colombia, Fukushima Game Jam~\cite{Shin2012}, Journo Jam, and so forth

